First upper limits on the 21-cm signal power spectrum of neutral hydrogen at $z=9.16$ from the LOFAR 3C196 field

The redshifted 21-cm signal of neutral hydrogen from the Epoch of Reionization (EoR) can potentially be detected using low-frequency radio instruments such as the Low-Frequency Array (LOFAR). So far, LOFAR upper limits on the 21-cm signal power spectrum have been published using a single target field: the North Celestial Pole (NCP). In this work, we analyse and provide upper limits for the 3C196 field, observed by LOFAR, with a strong ${\approx}80\,$Jy source in the centre. This field offers advantages such as higher sensitivity due to zenith-crossing observations and reduced geostationary radio-frequency interference, but also poses challenges due to the presence of the bright central source. After constructing a wide-field sky model, we process a single 6-hour night of 3C196 observations using direction-independent and direction-dependent calibration, followed by a residual foreground subtraction with a machine learned Gaussian process regression (ML-GPR). A bias correction is necessary to account for signal suppression in the GPR step. Still, even after this correction, the upper limits are a factor of two lower than previous single-night NCP results, with a lowest $2\sigma$ upper limit of $(146.61\,\text{mK})^2$ at $z = 9.16$ and $k=0.078\,h\,\text{cMpc}^{-1}$ (with $\text{d}k/k\approx 0.3$). The results also reveal an excess power, different in behaviour from that observed in the NCP field, suggesting a potential residual foreground origin. In future work, the use of multiple nights of 3C196 observations combined with improvements to sky modelling and ML-GPR to avoid the need for bias correction should provide tighter constraints per unit observing time than the NCP.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
